Inference-Time Scaling for Complex Tasks: Where We Stand and What Lies Ahead

Inference-time scaling can enhance the reasoning capabilities of large language models (LLMs) on complex problems that benefit from step-by-step problem solving. Although lengthening generated scratchpads has proven effective for mathematical tasks, the broader impact of this approach on other tasks remains less clear. In this work, we investigate the benefits and limitations of scaling methods across nine state-of-the-art models and eight challenging tasks, including math and STEM reasoning, calendar planning, NP-hard problems, navigation, and spatial reasoning. We compare conventional models (e.g., GPT-4o) with models fine-tuned for inference-time scaling (e.g., o1) through evaluation protocols that involve repeated model calls, either independently or sequentially with feedback. These evaluations approximate lower and upper performance bounds and potential for future performance improvements for each model, whether through enhanced training or multi-model inference systems. Our extensive empirical analysis reveals that the advantages of inference-time scaling vary across tasks and diminish as problem complexity increases. In addition, simply using more tokens does not necessarily translate to higher accuracy in these challenging regimes. Results from multiple independent runs with conventional models using perfect verifiers show that, for some tasks, these models can achieve performance close to the average performance of today's most advanced reasoning models. However, for other tasks, a significant performance gap remains, even in very high scaling regimes. Encouragingly, all models demonstrate significant gains when inference is further scaled with perfect verifiers or strong feedback, suggesting ample potential for future improvements.

==> figures/GPQA_charts/accuracy_vs_tokens/claude-3-7-sonnet-20250219_df_mean_stdev_correct_incorrect.csv <==
,,usage_completion,usage_completion
,,mean,<lambda_0>
data_point_id,ExactMatch_result_y,,
7,correct,21817.5,757770.25
7,incorrect,16984.666666666668,734536.2222222221
12,correct,23240.5,2619542.25
12,incorrect,18013.0,13009608.666666666
13,correct,17995.0,480249.0
13,incorrect,17275.0,23766782.0
15,correct,23886.5,482330.25
15,incorrect,21497.333333333332,9823366.88888889
22,correct,21561.25,2394257.6875
22,incorrect,20739.0,0.0
24,correct,20406.0,14040894.5
24,incorrect,28073.0,0.0
25,correct,16849.5,5552512.25
25,incorrect,9086.0,0.0
30,correct,17763.0,0.0
30,incorrect,22974.25,5277693.6875
32,correct,22175.0,0.0
32,incorrect,26403.25,17659605.6875
33,correct,23247.0,21194450.666666668
33,incorrect,26366.0,15484225.0
42,correct,20360.5,11589207.25
42,incorrect,10034.0,0.0
43,correct,19445.5,63101224.25
43,incorrect,11624.0,0.0
45,correct,26918.25,15127645.1875
45,incorrect,21910.0,0.0
47,correct,22587.0,5049009.0
47,incorrect,23531.666666666668,13184984.888888888
48,correct,24626.333333333332,2992230.222222222
48,incorrect,20455.5,1634562.25
53,correct,20452.0,37478884.0
53,incorrect,23092.0,46813010.666666664
55,correct,25279.666666666668,2713336.2222222225
55,incorrect,31898.0,756900.0
56,correct,29212.0,0.0
56,incorrect,29471.0,12589566.5
64,correct,21110.333333333332,15050234.88888889
64,incorrect,21991.0,5405625.0
65,correct,12932.25,20145421.6875
65,incorrect,15212.0,0.0
71,correct,16891.0,0.0
71,incorrect,18387.5,10650716.75
80,correct,16000.0,0.0
80,incorrect,19940.0,17250597.5
84,correct,23521.5,46355626.75
84,incorrect,32768.0,0.0
88,correct,24904.0,0.0
88,incorrect,21172.25,686600.1875
89,correct,24037.0,0.0
89,incorrect,27178.0,8333495.5
90,correct,18365.5,839972.25
90,incorrect,21620.0,5813128.666666667
94,correct,30676.0,4376464.0
94,incorrect,26432.333333333332,19085974.888888884
97,correct,20992.5,403860.25
97,incorrect,22685.333333333332,6117866.888888889
99,correct,18775.0,4226343.5
99,incorrect,24181.0,0.0
100,correct,19648.0,1885129.0
100,incorrect,21994.0,14086172.666666666
101,correct,17511.0,864900.0
101,incorrect,21500.666666666668,2236080.888888889
102,correct,28948.0,0.0
102,incorrect,24234.75,24779580.6875
105,correct,16515.0,0.0
105,incorrect,19373.25,5384494.1875
106,correct,15087.0,1317904.0
106,incorrect,11140.0,54723354.0
109,correct,23987.5,937992.25
109,incorrect,27040.666666666668,1194757.5555555555
110,correct,23121.5,9274487.25
110,incorrect,30950.0,0.0
113,correct,12396.75,13559217.1875
113,incorrect,15766.0,0.0
115,correct,23069.0,1012036.0
115,incorrect,27329.333333333332,14941233.555555554
130,correct,17907.0,0.0
130,incorrect,20496.75,18867579.6875
131,correct,29572.333333333332,20424570.888888884
131,incorrect,28303.0,19936225.0
136,correct,21286.0,14097741.0
136,incorrect,19976.0,0.0
140,correct,20604.0,2175224.0
140,incorrect,26229.0,2190400.0
144,correct,21777.5,13006842.25
144,incorrect,26524.0,12883478.0
145,correct,19715.666666666668,4789041.555555556
145,incorrect,26226.5,4970.25
155,correct,21543.5,44043132.25
155,incorrect,31082.333333333332,5682944.222222223
158,correct,22857.25,29952616.6875
158,incorrect,22711.0,0.0
162,correct,32768.0,0.0
162,incorrect,18934.25,4966739.6875
164,correct,15643.0,0.0
164,incorrect,13083.75,698140.6875
166,correct,30825.0,3103524.6666666665
166,incorrect,32768.0,0.0
168,correct,21547.25,36201859.1875
168,incorrect,22217.0,0.0
170,correct,11923.75,5524314.6875
170,incorrect,17879.0,0.0
173,correct,20908.0,28424359.5
173,incorrect,32768.0,0.0
174,correct,26845.0,35081929.0
174,incorrect,15497.666666666666,1100438.888888889
178,correct,18335.666666666668,467489.55555555556
178,incorrect,20697.0,2347024.0
182,correct,15250.5,13835706.25
182,incorrect,32768.0,0.0
185,correct,25082.0,0.0
185,incorrect,29222.0,17689554.0
190,correct,18948.666666666668,8167619.555555556
190,incorrect,19684.0,289444.0


==> figures/GPQA_charts/accuracy_vs_tokens/deepseek-r1_df_mean_stdev_correct_incorrect.csv <==
,,usage_completion,usage_completion
,,mean,<lambda_0>
data_point_id,ExactMatch_result_y,,
1,correct,6409.666666666667,2857788.2222222225
1,incorrect,6039.0,21025.0
8,correct,5186.5,3288902.75
8,incorrect,4523.0,0.0
13,correct,3596.3333333333335,1336302.888888889
13,incorrect,4795.5,49062.25
15,correct,8052.5,945756.25
15,incorrect,9272.666666666666,3278121.5555555555
21,correct,1699.5,178207.25
21,incorrect,1192.0,0.0
24,correct,8043.0,1805821.5
24,incorrect,7705.0,0.0
25,correct,10790.0,252004.0
25,incorrect,6793.0,4508322.666666667
27,correct,5097.25,493890.6875
27,incorrect,8840.0,0.0
28,correct,3365.75,1207913.1875
28,incorrect,5914.0,0.0
33,correct,8720.333333333334,490877.55555555556
33,incorrect,8432.0,32041.0
42,correct,3280.3333333333335,1828704.2222222222
42,incorrect,3620.5,506232.25
45,correct,10750.0,0.0
45,incorrect,12064.25,1658525.1875
47,correct,10053.0,4255969.0
47,incorrect,9523.333333333334,9454.222222222224
52,correct,11151.75,160506.1875
52,incorrect,10033.0,0.0
54,correct,7408.0,0.0
54,incorrect,7254.0,1144438.5
63,correct,5976.25,3619230.6875
63,incorrect,7003.0,0.0
64,correct,9956.75,602502.6875
64,incorrect,9377.0,0.0
71,correct,5330.0,0.0
71,incorrect,6759.75,325954.1875
78,correct,10512.333333333334,4366861.555555555
78,incorrect,7343.5,620156.25
80,correct,7420.0,2116.0
80,incorrect,9179.333333333334,332714.8888888889
88,correct,9580.0,0.0
88,incorrect,9229.5,1311364.25
91,correct,8339.75,5730856.6875
91,incorrect,11843.0,0.0
92,correct,2982.0,0.0
92,incorrect,1738.25,105191.1875
94,correct,13401.0,0.0
94,incorrect,11560.75,1197120.1875
97,correct,8305.0,1466521.0
97,incorrect,5871.666666666667,3278064.8888888885
98,correct,8660.0,2212220.6666666665
98,incorrect,7961.5,3057252.25
108,correct,4445.75,257088.1875
108,incorrect,7894.0,0.0
110,correct,10316.5,180200.25
110,incorrect,10685.666666666666,402628.22222222225
116,correct,5076.25,3446174.6875
116,incorrect,7756.0,0.0
117,correct,6615.333333333333,4755040.222222223
117,incorrect,8710.0,6175225.0
120,correct,5702.0,223592.66666666666
120,incorrect,5685.0,625.0
125,correct,9114.333333333334,668490.8888888889
125,incorrect,11116.0,1014049.0
126,correct,6864.0,0.0
126,incorrect,7999.25,1050214.1875
127,correct,10885.0,0.0
127,incorrect,12864.5,2708430.25
129,correct,4844.0,2401.0
129,incorrect,4563.333333333333,1183784.2222222222
136,correct,6140.0,0.0
136,incorrect,5430.5,219647.25
139,correct,6085.333333333333,815386.8888888889
139,incorrect,9701.5,920640.25
140,correct,9411.0,1119364.0
140,incorrect,6532.0,2984786.0
144,correct,7661.5,80940.25
144,incorrect,7763.0,4687692.666666667
152,correct,9562.5,6263391.25
152,incorrect,10746.0,0.0
155,correct,8563.5,58806.25
155,incorrect,11494.333333333334,3750859.555555556
157,correct,8686.0,0.0
157,incorrect,6230.0,231506.5
158,correct,4331.5,1321350.25
158,incorrect,7168.0,298834.6666666667
168,correct,3068.6666666666665,1164747.5555555557
168,incorrect,2701.5,5550.25
170,correct,10300.0,0.0
170,incorrect,8686.25,807548.1875
179,correct,12720.0,121801.0
179,incorrect,11946.0,899624.6666666666
180,correct,8135.0,1521927.5
180,incorrect,9408.0,0.0
182,correct,5614.0,109330.66666666667
182,incorrect,10400.0,71289.0
183,correct,9193.0,0.0
183,incorrect,8468.75,1402973.6875
187,correct,5348.0,3699172.5
187,incorrect,8754.0,0.0


==> figures/GPQA_charts/accuracy_vs_tokens/gemini-2-flash-thinking-exp-0121_df_mean_stdev_correct_incorrect.csv <==
,,usage_completion,usage_completion
,,mean,<lambda_0>
data_point_id,ExactMatch_result_y,,
1,correct,4280.5,1816420.25
1,incorrect,2485.0,0.0
3,correct,6065.25,1689014.6875
3,incorrect,5357.0,0.0
7,correct,6196.0,1755625.0
7,incorrect,6648.666666666667,456597.5555555555
8,correct,5923.5,138012.25
8,incorrect,5854.666666666667,131389.55555555553
10,correct,3627.25,70386.1875
10,incorrect,4007.0,0.0
12,correct,8218.0,0.0
12,incorrect,8160.0,2538971.5
13,correct,2932.0,0.0
13,incorrect,2990.0,62627.0
15,correct,6773.0,0.0
15,incorrect,6099.25,1446150.6875
18,correct,10708.333333333334,428069.55555555556
18,incorrect,9354.5,276150.25
21,correct,2495.3333333333335,75553.55555555555
21,incorrect,2575.5,266772.25
22,correct,11466.0,0.0
22,incorrect,8606.0,698655.5
25,correct,6080.0,423700.5
25,incorrect,7354.0,0.0
27,correct,6079.5,38220.25
27,incorrect,7237.666666666667,2363339.5555555555
32,correct,7461.0,0.0
32,incorrect,7061.75,178763.6875
33,correct,10353.25,8160364.6875
33,incorrect,12887.0,0.0
34,correct,5781.333333333333,380764.2222222222
34,incorrect,5055.0,235225.0
35,correct,2324.3333333333335,673824.2222222221
35,incorrect,2085.0,2025.0
36,correct,5925.0,0.0
36,incorrect,8653.75,1314517.1875
42,correct,5289.0,543771.0
42,incorrect,6689.0,0.0
43,correct,2917.6666666666665,30249.55555555555
43,incorrect,3086.0,95481.0
45,correct,5747.666666666667,107496.22222222223
45,incorrect,6119.0,529.0
47,correct,8894.5,6272520.25
47,incorrect,7915.0,543204.6666666666
49,correct,3431.0,117333.5
49,incorrect,5932.0,0.0
53,correct,11010.0,933156.0
53,incorrect,12633.666666666666,1712854.8888888888
56,correct,8158.0,220446.0
56,incorrect,10164.0,0.0
63,correct,6037.75,447190.6875
63,incorrect,13306.0,0.0
64,correct,11740.0,763876.0
64,incorrect,11554.333333333334,1136402.888888889
71,correct,7796.0,0.0
71,incorrect,6580.25,2612718.6875
76,correct,8154.0,0.0
76,incorrect,7196.25,1773998.1875
78,correct,8631.0,243851.0
78,incorrect,11820.0,0.0
80,correct,4330.25,126295.6875
80,incorrect,4101.0,0.0
86,correct,5332.0,189099.5
86,incorrect,5774.0,0.0
88,correct,5418.5,2050958.25
88,incorrect,6417.0,0.0
89,correct,9257.0,0.0
89,incorrect,10798.75,1654368.6875
91,correct,8240.0,0.0
91,incorrect,10224.0,1338223.5
92,correct,3881.0,123201.0
92,incorrect,4918.333333333333,1361723.5555555557
97,correct,9143.0,0.0
97,incorrect,7840.5,5705885.25
98,correct,7580.5,3970056.25
98,incorrect,8707.0,1491410.6666666667
99,correct,3880.0,8995.5
99,incorrect,4463.0,0.0
105,correct,5502.666666666667,600493.5555555556
105,incorrect,4719.0,78400.0
109,correct,6365.75,402369.6875
109,incorrect,13582.0,0.0
115,correct,7130.666666666667,2108810.8888888885
115,incorrect,11709.5,119370.25
118,correct,9094.0,0.0
118,incorrect,7812.25,86117.1875
120,correct,8379.0,283504.6666666667
120,incorrect,11096.5,1388862.25
121,correct,4683.75,703175.6875
121,incorrect,5662.0,0.0
131,correct,6048.0,403225.0
131,incorrect,9047.666666666666,105542.88888888889
133,correct,5199.666666666667,33937.555555555555
133,incorrect,5271.5,14042.25
136,correct,6618.333333333333,385972.2222222222
136,incorrect,4730.0,857476.0
140,correct,5785.333333333333,19041.555555555555
140,incorrect,6437.0,12100.0
143,correct,8704.75,410239.6875
143,incorrect,12860.0,0.0
144,correct,6098.0,3704362.6666666665
144,incorrect,5184.5,5370806.25
145,correct,6879.0,0.0
145,incorrect,7319.25,104696.6875
149,correct,10306.0,3259915.5
149,incorrect,9803.0,0.0
155,correct,7601.0,172225.0
155,incorrect,8092.0,1071914.6666666667
158,correct,11304.333333333334,1049253.5555555557
158,incorrect,8133.5,85556.25
160,correct,4243.666666666667,760987.5555555556
160,incorrect,4404.0,194481.0
166,correct,12714.0,613089.0
166,incorrect,7803.666666666667,851044.2222222224
170,correct,6689.5,1289360.25
170,incorrect,9118.666666666666,306802.8888888889
173,correct,8743.0,2723590.5
173,incorrect,11155.0,0.0
176,correct,6807.0,1890158.0
176,incorrect,2779.0,274576.0
178,correct,10799.666666666666,1445597.5555555557
178,incorrect,11087.5,10979282.25
187,correct,9377.75,863098.6875
187,incorrect,14216.0,0.0
188,correct,2180.25,40726.6875
188,incorrect,3902.0,0.0
190,correct,4190.0,143641.0
190,incorrect,5043.666666666667,338712.88888888893
192,correct,4021.5,95747.25
192,incorrect,2945.0,0.0


==> figures/GPQA_charts/accuracy_vs_tokens/o1-20241217_df_mean_stdev_correct_incorrect.csv <==
,,usage_completion,usage_completion
,,mean,<lambda_0>
data_point_id,ExactMatch_result_y,,
7,correct,4258.0,187136.5
7,incorrect,4818.0,0.0
8,correct,4860.666666666667,25486.22222222222
8,incorrect,3634.5,25440.25
12,correct,6098.0,16384.0
12,incorrect,5692.333333333333,713728.2222222221
15,correct,6674.0,0.0
15,incorrect,6146.5,1027602.25
18,correct,7250.0,0.0
18,incorrect,6178.5,1174864.25
21,correct,3456.0,1059002.0
21,incorrect,2962.5,147840.25
24,correct,6578.0,746496.0
24,incorrect,2556.6666666666665,899299.5555555556
25,correct,4775.333333333333,126520.88888888888
25,incorrect,3250.0,1024.0
27,correct,4626.0,3230378.6666666665
27,incorrect,6450.0,230400.0
30,correct,4093.0,4546888.666666667
30,incorrect,3730.0,410881.0
32,correct,5052.333333333333,1077717.5555555555
32,incorrect,6674.5,200256.25
33,correct,9090.5,1534160.25
33,incorrect,7506.0,0.0
36,correct,10994.25,6308976.1875
36,incorrect,12435.0,0.0
42,correct,5394.0,0.0
42,incorrect,2210.0,332544.0
56,correct,7250.0,0.0
56,incorrect,11170.0,8264448.0
59,correct,1105.6666666666667,130730.88888888889
59,incorrect,1714.0,1024.0
64,correct,4242.0,4096.0
64,incorrect,4541.0,296178.0
71,correct,10151.666666666666,4019242.8888888885
71,incorrect,7059.0,923521.0
76,correct,8274.0,3936256.0
76,incorrect,8039.333333333333,208440.8888888889
79,correct,8625.5,296480.25
79,incorrect,7874.666666666667,24115650.88888889
88,correct,4402.0,420864.0
88,incorrect,4882.0,0.0
89,correct,7506.0,0.0
89,incorrect,7746.25,2181992.1875
90,correct,7858.0,746496.0
90,incorrect,5949.333333333333,1619712.888888889
92,correct,3730.0,0.0
92,incorrect,2050.25,835944.1875
93,correct,4712.0,178802.0
93,incorrect,3058.0,82944.0
98,correct,6226.0,0.0
98,incorrect,10866.0,2212864.0
101,correct,3922.0,26624.0
101,incorrect,4434.0,0.0
102,correct,10322.0,0.0
102,incorrect,9522.0,7263232.0
109,correct,6580.75,5834099.1875
109,incorrect,9106.0,0.0
113,correct,3410.0,0.0
113,incorrect,2194.0,262144.0
115,correct,8178.0,746496.0
115,incorrect,8850.666666666666,2527360.222222222
117,correct,2514.0,2730.6666666666665
117,incorrect,5074.0,589824.0
126,correct,8424.0,3074460.6666666665
126,incorrect,6898.0,123904.0
127,correct,10071.0,0.0
127,incorrect,11571.0,317152.5
129,correct,899.0,169796.0
129,incorrect,277.0,0.0
131,correct,5778.0,147456.0
131,incorrect,7698.0,106496.0
136,correct,1778.0,86752.5
136,incorrect,2450.0,0.0
138,correct,3410.25,972832.1875
138,incorrect,6034.0,0.0
142,correct,7250.0,0.0
142,incorrect,6050.0,1143552.0
144,correct,5458.5,496320.25
144,incorrect,5586.0,2140842.6666666665
145,correct,4914.0,50176.0
145,incorrect,5692.666666666667,11832.88888888889
152,correct,8450.5,144272.75
152,incorrect,10066.0,0.0
157,correct,2301.0,580508.6666666666
157,incorrect,3218.5,332352.25
158,correct,977.5,147840.25
158,incorrect,1980.3333333333333,3584.222222222222
160,correct,3474.0,68266.66666666667
160,incorrect,2866.0,861184.0
164,correct,2642.0,0.0
164,incorrect,2882.0,918272.0
166,correct,10772.0,0.0
166,incorrect,1713.75,296016.1875
168,correct,5698.0,3775232.0
168,incorrect,1618.0,0.0
171,correct,3090.25,6964256.1875
171,incorrect,6866.0,0.0
176,correct,1681.0,0.0
176,incorrect,597.75,12577.6875
178,correct,3650.0,844544.0
178,incorrect,3154.0,0.0
183,correct,11474.0,4677632.0
183,incorrect,11186.5,9312.25
185,correct,5842.0,0.0
185,incorrect,4306.25,788384.1875
192,correct,1468.3333333333333,137770.88888888888
192,incorrect,1873.5,803712.25


==> figures/GPQA_charts/accuracy_vs_tokens/o3-mini-2025-01-31_df_mean_stdev_correct_incorrect.csv <==
,,usage_completion,usage_completion
,,mean,<lambda_0>
data_point_id,ExactMatch_result_y,,
10,correct,6890.5,474032.25
10,incorrect,6434.0,521560.6666666667
15,correct,7944.0,0.0
15,incorrect,13925.5,4460758.75
21,correct,2427.0,1063448.6666666667
21,incorrect,2106.5,87320.25
22,correct,20275.0,0.0
22,incorrect,22850.5,23933580.75
29,correct,7225.0,5814278.5
29,incorrect,6194.0,0.0
33,correct,30953.0,187388721.0
33,incorrect,46966.666666666664,351100073.5555556
42,correct,8440.333333333334,625776.2222222221
42,incorrect,15712.0,7033104.0
47,correct,31336.0,0.0
47,incorrect,22135.0,52190189.0
48,correct,16035.5,2335222.25
48,incorrect,14286.0,0.0
63,correct,19330.0,44165985.5
63,incorrect,47141.0,0.0
71,correct,18307.0,0.0
71,incorrect,18228.0,30610308.5
78,correct,13527.25,1732954.6875
78,incorrect,65131.0,0.0
80,correct,5347.0,1063473.5
80,incorrect,4278.0,0.0
81,correct,8983.666666666666,1132952.8888888888
81,incorrect,9991.0,4355569.0
85,correct,11861.0,12103944.666666666
85,incorrect,13041.0,35010889.0
88,correct,8522.5,4018020.25
88,incorrect,14316.0,19323712.666666668
89,correct,32912.0,0.0
89,incorrect,19238.0,1816982.5
90,correct,13326.25,521268.6875
90,incorrect,13114.0,0.0
99,correct,12070.25,6559903.1875
99,incorrect,14686.0,0.0
110,correct,21476.25,7107563.1875
110,incorrect,19942.0,0.0
115,correct,19361.0,16008001.0
115,incorrect,22796.333333333332,1340544.2222222222
121,correct,18647.0,21157870.0
121,incorrect,12428.0,0.0
127,correct,27282.666666666668,111096811.55555554
127,incorrect,25008.0,2119936.0
128,correct,12379.5,6508313.25
128,incorrect,16984.0,0.0
129,correct,2515.0,817327.5
129,incorrect,1022.0,0.0
140,correct,13478.25,37565350.6875
140,incorrect,4601.0,0.0
144,correct,9868.0,0.0
144,incorrect,8072.0,16206801.5
145,correct,10843.0,0.0
145,incorrect,7979.75,31195.6875
149,correct,24970.75,21758789.1875
149,incorrect,26115.0,0.0
151,correct,4021.5,1395942.25
151,incorrect,4960.0,23668.666666666668
157,correct,3964.0,1413336.5
157,incorrect,7400.0,0.0
158,correct,7699.0,28940962.0
158,incorrect,3218.0,0.0
160,correct,2242.0,0.0
160,incorrect,4867.5,2900311.25
164,correct,4711.0,0.0
164,incorrect,5127.25,1138090.6875
168,correct,21703.333333333332,3848268.222222222
168,incorrect,20093.5,29926370.25
173,correct,8073.5,2194842.25
173,incorrect,6811.666666666667,1059814.2222222222
174,correct,8367.333333333334,435164.2222222222
174,incorrect,7641.0,31764496.0
176,correct,3390.5,332140.25
176,incorrect,1776.0,0.0
178,correct,23848.0,0.0
178,incorrect,3973.75,89923.6875
180,correct,13792.333333333334,28500062.88888889
180,incorrect,20243.0,20025625.0
183,correct,19366.0,9703225.0
183,incorrect,24971.333333333332,31529461.555555552
185,correct,5051.666666666667,625382.8888888889
185,incorrect,4245.5,540960.25
197,correct,7630.75,9801050.6875
197,incorrect,28773.0,0.0

